Estimating Ambient Air Pollution Using Structural Properties of Road Networks

In recent years, the world has become increasingly concerned with air pollution. Particularly in the global north, countries are implementing systems to monitor air pollution on a large scale to aid decision-making. Such efforts are essential but they have at least three shortcomings: (1) they are costly and are difficult to implement expediently; (2) they focus on urban areas, which is where most people live, but this choice is prone to inequalities; and (3) the process of estimating air pollution lacks transparency. In this paper, we demonstrate that we can estimate air pollution using open-source information about the structural properties of roads; we focus on England and Wales in the United Kingdom (UK) in this paper although the methods here described are not dependent on specific datasets. Our approach makes it possible to implement an inexpensive method of estimating air pollution concentrations to an accuracy level that can underpin policymakers' decisions while providing an estimate in all districts, not just urban areas, and in a process that is transparent and explainable. Impact Statement. We show that a linear regression model using a single structural property -- length of the track and unclassified road network within 0.36% of districts within England and Wales (in the UK) -- can accurately estimate which districts are the most polluted. The model presents a transparent and low-cost, yet effective, alternative to more expensive models such as the one currently used by DEFRA in the UK. The model has apparent practical uses for policymakers who want to pursue clean-air initiatives but lack the capital to invest in comprehensive monitoring networks. Its low implementation cost, accessible model design, and worldwide coverage of the dataset provide a basis for implementing systems to estimate air pollution concentrations in low-income countries.

==> CSVFiles/CuratedmutualInformationBetweenRoadMatrix.csv <==
Highway Type,corridor,living street,byway,tertiary link,no,primary link,raceway,pedestrian,steps,motorway link,trunk link,road,motorway,cycleway,path,primary,trunk,residential,secondary,bridleway,service,tertiary,footway,unclassified,track
corridor,0.05,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
living street,0.00,1.04,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.01,0.00,0.01,0.01,0.00,0.01,0.00,0.00
byway,0.00,0.00,0.05,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00
tertiary link,0.00,0.00,0.00,1.11,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00
no,0.00,0.00,0.00,0.00,0.22,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01
primary link,0.00,0.00,0.00,0.00,0.00,1.51,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.07,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.01,0.00
raceway,0.00,0.00,0.00,0.00,0.00,0.00,0.24,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00
pedestrian,0.00,0.00,0.00,0.00,0.00,0.00,0.00,2.57,0.03,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.01,0.00,0.01,0.01,0.00,0.03,0.02
steps,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.03,6.08,0.00,0.00,0.00,0.01,0.04,0.05,0.02,0.02,0.00,0.01,0.01,0.07,0.02,0.08,0.04,0.02
motorway link,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.90,0.00,0.00,0.26,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01
trunk link,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,2.27,0.00,0.00,0.03,0.01,0.00,0.24,0.01,0.01,0.02,0.03,0.03,0.02,0.02,0.01
road,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.20,0.00,0.00,0.02,0.01,0.03,0.01,0.03,0.03,0.03,0.03,0.04,0.04,0.04
motorway,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.26,0.00,0.00,1.27,0.00,0.04,0.02,0.02,0.02,0.03,0.03,0.04,0.03,0.04,0.05,0.05
cycleway,0.00,0.01,0.00,0.02,0.00,0.02,0.00,0.01,0.04,0.01,0.03,0.00,0.00,6.57,0.02,0.03,0.04,0.03,0.03,0.02,0.08,0.04,0.05,0.05,0.03
path,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.00,0.05,0.01,0.01,0.02,0.04,0.02,6.63,0.10,0.11,0.04,0.10,0.16,0.19,0.15,0.16,0.19,0.24
primary,0.00,0.00,0.00,0.00,0.00,0.07,0.00,0.00,0.02,0.01,0.00,0.01,0.02,0.03,0.10,6.01,0.06,0.04,0.08,0.09,0.22,0.10,0.14,0.21,0.17
trunk,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.02,0.00,0.24,0.03,0.02,0.04,0.11,0.06,4.81,0.03,0.12,0.14,0.20,0.16,0.16,0.23,0.21
residential,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.02,0.03,0.04,0.03,0.03,7.63,0.03,0.05,0.05,0.07,0.08,0.05,0.08
secondary,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.03,0.03,0.03,0.11,0.08,0.12,0.03,5.70,0.17,0.22,0.15,0.19,0.28,0.27
bridleway,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.01,0.00,0.01,0.02,0.03,0.04,0.02,0.17,0.09,0.14,0.05,0.17,3.55,0.19,0.21,0.33,0.25,0.32
service,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.08,0.02,0.03,0.03,0.04,0.08,0.19,0.22,0.20,0.05,0.22,0.19,7.63,0.25,0.36,0.40,0.35
tertiary,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.01,0.02,0.01,0.03,0.03,0.03,0.04,0.15,0.10,0.16,0.07,0.15,0.21,0.25,7.33,0.28,0.28,0.33
footway,0.00,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.08,0.01,0.02,0.04,0.04,0.05,0.16,0.14,0.16,0.08,0.19,0.33,0.36,0.28,7.63,0.35,0.38
unclassified,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.03,0.04,0.01,0.02,0.04,0.05,0.05,0.19,0.21,0.23,0.05,0.28,0.25,0.40,0.28,0.35,7.38,0.44
track,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02,0.02,0.01,0.01,0.04,0.05,0.03,0.24,0.17,0.21,0.09,0.27,0.32,0.35,0.33,0.38,0.44,6.22


==> CSVFiles/Table1defraInterpolationStats.csv <==
Pearson - Length vs Interpolation Aggregate,Pearson - Length vs DEFRA Model Aggregate,Spearman - Interpolation Aggregate vs DEFRA Model
0.945,0.944,0.985

